Statistical Learning Theory: Models, Concepts, and Results

Statistical learning theory provides the theoretical basis for many of today's machine learning algorithms. In this article we attempt to give a gentle, non-technical overview over the key ideas and insights of statistical learning theory. We target at a broad audience, not necessarily machine learning researchers. This paper can serve as a starting point for people who want to get an overview on the field before diving into technical details.

==> abstract.txt <==
Statistical learning theory provides the theoretical basis for many of
today's machine learning algorithms. In this article we attempt to
give a gentle, non-technical overview over the key ideas and insights
of statistical learning theory. We target at a broad audience, not
necessarily machine learning researchers. This paper can serve as a
starting point for people who want to get an overview on the field
before diving into technical details.

